Multimodal Contrastive Learning with LIMoE: the Language-Image Mixture of Experts

Large sparsely-activated models have obtained excellent performance in multiple domains. However, such models are typically trained on a single modality at a time. We present the Language-Image MoE, LIMoE, a sparse mixture of experts model capable of multimodal learning. LIMoE accepts both images and text simultaneously, while being trained using a contrastive loss. MoEs are a natural fit for a multimodal backbone, since expert layers can learn an appropriate partitioning of modalities. However, new challenges arise; in particular, training stability and balanced expert utilization, for which we propose an entropy-based regularization scheme. Across multiple scales, we demonstrate remarkable performance improvement over dense models of equivalent computational cost. LIMoE-L/16 trained comparably to CLIP-L/14 achieves 78.6% zero-shot ImageNet accuracy (vs. 76.2%), and when further scaled to H/14 (with additional data) it achieves 84.1%, comparable to state-of-the-art methods which use larger custom per-modality backbones and pre-training schemes. We analyse the quantitative and qualitative behavior of LIMoE, and demonstrate phenomena such as differing treatment of the modalities and the organic emergence of modality-specific experts.

==> appendix/longtable.txt <==
\begin{longtable}{P{0.7cm}P{0.7cm}p{3cm}P{0.7cm}P{0.7cm}P{0.7cm}P{0.7cm}P{0.7cm}P{0.7cm}P{0.7cm}P{0.7cm}P{0.7cm}P{0.7cm}}
\caption{Models trained for this paper}
\label{tab:all_results} \\
\toprule
model type & arch & notes & $\tau_\text{text}$ & $\tau_\text{image}$ & batch size train & batch size eval & data seen & 0shot & 10shot & coco i2t & coco t2i & val acc
\midrule
\endhead
\multicolumn{13}{c}{\textit{{Figure~\ref{fig:headline}}:} Sweep over scale with CLIP-esque training regime} \\
\midrule
\mmoe{} & S/32 &  & $\log(12)$ & $\log(17)$ & 16384 & 1024 & 12.8B & 57.9 & 48.1 & 38.9 & 25.0 & 73.1 \\
dense & S/32 &  & - & - & 16384 & 1024 & 12.8B & 44.4 & 33.8 & 30.4 & 18.2 & 62.1 \\
\mmoe{} & S/16 &  & $\log(9)$ & $\log(20)$ & 16384 & 1024 & 12.8B & 64.5 & 56.3 & 43.7 & 29.2 & 77.1 \\
dense & S/16 &  & - & - & 16384 & 1024 & 12.8B & 50.3 & 40.4 & 35.8 & 22.7 & 67.6 \\
\mmoe{} & B/32 &  & $\log(12)$ & $\log(17)$ & 16384 & 1024 & 12.8B & 67.5 & 60.4 & 45.7 & 31.0 & 79.2 \\
dense & B/32 &  & - & - & 16384 & 1024 & 12.8B & 58.8 & 48.7 & 42.5 & 27.4 & 72.5 \\
\mmoe{} & B/16 &  & $\log(9)$ & $\log(20)$ & 16384 & 1024 & 12.8B & 73.7 & 68.2 & 51.3 & 36.2 & 82.3 \\
dense & B/16 &  & - & - & 16384 & 1024 & 12.8B & 64.3 & 55.3 & 46.8 & 31.7 & 76.4 \\
\mmoe{} & L/32 &  & $\log(20)$ & $\log(1)$ & 16384 & 1024 & 12.8B & 74.6 & 69.7 & 54.5 & 37.2 & 83.3 \\
dense & L/32 &  & - & - & 16384 & 1024 & 12.8B & 68.1 & 60.7 & 51.2 & 34.6 & 78.5 \\
\mmoe{} & L/16 &  & $\log(9)$ & $\log(20)$ & 16384 & 1024 & 12.8B & 77.9 & 74.0 & 54.5 & 39.5 & 85.0 \\
dense & L/16 &  & - & - & 16384 & 1024 & 12.8B & 73.5 & 67.6 & 54.3 & 38.3 & 82.2 \\
\midrule
\multicolumn{13}{c}{\textit{{Table~\ref{tab:ablations_base}}:} The baselines for many of the ablation experiments below} \\
\midrule
dense one-tower & B/16 & Trial 0 & - & - & 8192 & 1024 & 819.2M & 49.9 & 43.7 & 37.7 & 23.7 & 66.0 \\
dense one-tower & B/16 & Trial 1 & - & - & 8192 & 1024 & 819.2M & 50.0 & 44.0 & 36.6 & 23.8 & 66.0 \\
dense one-tower & B/16 & Trial 2 & - & - & 8192 & 1024 & 819.2M & 49.5 & 43.6 & 36.0 & 23.6 & 66.0 \\
dense two-tower & B/16 & Trial 0 & - & - & 8192 & 1024 & 819.2M & 54.8 & 47.3 & 41.3 & 26.6 & 69.7 \\
dense two-tower & B/16 & Trial 1 & - & - & 8192 & 1024 & 819.2M & 54.4 & 47.0 & 41.0 & 26.5 & 69.4 \\
dense two-tower & B/16 & Trial 2 & - & - & 8192 & 1024 & 819.2M & 54.9 & 47.1 & 41.6 & 26.9 & 69.5 \\
\mmoe & B/16 & Trial 0 & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 56.8 & 50.5 & 40.1 & 25.7 & 70.8 \\
\mmoe & B/16 & Trial 1 & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 57.0 & 50.4 & 40.4 & 26.2 & 70.8 \\
\mmoe & B/16 & Trial 2 & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 56.9 & 50.6 & 38.5 & 24.9 & 70.7 \\
\midrule
\multicolumn{13}{c}{\textit{{Table~\ref{tab:increase_k}}:} Increasing the number of selected experts, with adjustments to local entropy loss and BPR} \\
\midrule
\mmoe{} & B/16 & k=2, target entropy loss, max BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 55.9 & 48.1 & 36.6 & 25.6 & 69.1 \\
\mmoe{} & B/16 & k=3, target entropy loss, max BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 48.2 & 48.9 & 27.7 & 21.1 & 64.3 \\
\mmoe{} & B/16 & k=5, target entropy loss, max BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 11.7 & 36.4 & 7.1 & 5.6 & 23.2 \\
\mmoe{} & B/16 & k=2, merged loss, max BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 46.4 & 49.4 & 28.1 & 10.7 & 57.3 \\
\mmoe{} & B/16 & k=3, merged loss, max BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 52.6 & 47.9 & 33.0 & 23.2 & 65.5 \\
\mmoe{} & B/16 & k=5, merged loss, max BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 60.3 & 53.4 & 43.3 & 28.0 & 73.3 \\
\mmoe{} & B/16 & k=2, top1 loss, max BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 58.3 & 51.9 & 42.0 & 27.2 & 71.7 \\
\mmoe{} & B/16 & k=3, top1 loss, max BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 59.0 & 53.6 & 42.7 & 28.1 & 72.1 \\
\mmoe{} & B/16 & k=5, top1 loss, max BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 59.8 & 54.6 & 43.0 & 27.8 & 72.5 \\
\mmoe{} & B/16 & k=2, none loss, max BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 46.8 & 44.3 & 28.9 & 14.3 & 61.0 \\
\mmoe{} & B/16 & k=3, none loss, max BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 44.6 & 42.2 & 27.3 & 17.5 & 57.5 \\
\mmoe{} & B/16 & k=5, none loss, max BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 17.5 & 35.4 & 6.1 & 5.9 & 22.8 \\
\mmoe{} & B/16 & k=2, target entropy loss, sum BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 58.2 & 51.8 & 42.2 & 27.7 & 71.6 \\
\mmoe{} & B/16 & k=3, target entropy loss, sum BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 59.1 & 53.2 & 42.3 & 27.5 & 72.5 \\
\mmoe{} & B/16 & k=5, target entropy loss, sum BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 60.4 & 53.8 & 42.1 & 28.0 & 73.0 \\
\mmoe{} & B/16 & k=2, merged loss, sum BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 59.0 & 52.4 & 41.1 & 27.1 & 72.2 \\
\mmoe{} & B/16 & k=3, merged loss, sum BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 60.0 & 52.8 & 42.4 & 27.6 & 73.0 \\
\mmoe{} & B/16 & k=5, merged loss, sum BPR & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 61.0 & 53.6 & 42.7 & 28.4 & 73.4 \\
\midrule
\multicolumn{13}{c}{\textit{{Figure~\ref{fig:total_experts}}:} Increasing the total number of available experts with fixed $k=1$} \\
\midrule
\mmoe{} & B/16 & Total \# experts = 4 & $\log(2.4)$ & $\log(0.8)$ & 8192 & 1024 & 819.2M & 52.3 & 46.9 & 37.8 & 24.4 & 67.9 \\
\mmoe{} & B/16 & Total \# experts = 8 & $\log(4.8)$ & $\log(1.6)$ & 8192 & 1024 & 819.2M & 54.4 & 48.2 & 39.5 & 25.5 & 69.4 \\
\mmoe{} & B/16 & Total \# experts = 16 & $\log(9.6)$ & $\log(3.2)$ & 8192 & 1024 & 819.2M & 55.7 & 49.5 & 38.9 & 25.5 & 70.2 \\
\mmoe{} & B/16 & Total \# experts = 32 & $\log(19.2)$ & $\log(6.4)$ & 8192 & 1024 & 819.2M & 57.3 & 50.4 & 40.1 & 26.0 & 70.9 \\
\mmoe{} & B/16 & Total \# experts = 64 & $\log(38.4)$ & $\log(12.8)$ & 8192 & 1024 & 819.2M & 58.0 & 50.7 & 41.2 & 26.5 & 71.3 \\
\midrule
\multicolumn{13}{c}{\textit{{Figure~\ref{fig:groups}}:} Varying the group size, trading off compute efficiency and stability} \\
\midrule
\mmoe{} & B/16 & Num groups = 1 & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 56.7 & 49.4 & 40.3 & 25.8 & 70.7 \\
\mmoe{} & B/16 & Num groups = 2 & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 56.6 & 50.4 & 40.4 & 25.4 & 70.8 \\
\mmoe{} & B/16 & Num groups = 4 & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 56.1 & 49.5 & 39.1 & 24.8 & 69.8 \\
\mmoe{} & B/16 & Num groups = 8 & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 47.4 & 44.0 & 29.5 & 19.6 & 62.4 \\
\mmoe{} & B/16 & Num groups = 16 & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 50.1 & 45.3 & 33.4 & 21.1 & 65.2 \\
\mmoe{} & B/16 & Num groups = 32 & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 23.8 & 31.7 & 11.6 & 8.3 & 38.9 \\
\mmoe{} & B/16 & Num groups = 64 & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 1.6 & 17.8 & 1.7 & 0.9 & 6.2 \\
\mmoe{} & B/16 & Num groups = 128 & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 0.1 & 38.3 & 0.0 & 0.0 & 0.1 \\
\midrule
\multicolumn{13}{c}{\textit{{Figure~\ref{fig:bpr}}:} Study different alternatives for routing dispatch ordering} \\
\midrule
\mmoe{} & B/16 & Dispatch = shuffle & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 37.6 & 38.5 & 24.2 & 15.1 & 56.5 \\
\mmoe{} & B/16 & Dispatch = image first & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 17.8 & 21.3 & 10.1 & 6.3 & 42.3 \\
\mmoe{} & B/16 & Dispatch = bpr & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 56.8 & 50.5 & 40.1 & 25.7 & 70.8 \\
\mmoe{} & B/16 & Dispatch = bpr & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 57.0 & 50.4 & 40.4 & 26.2 & 70.8 \\
\mmoe{} & B/16 & Dispatch = bpr & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 56.9 & 50.6 & 38.5 & 24.9 & 70.7 \\
\midrule
\multicolumn{13}{c}{\textit{{Table~\ref{tab:per-modality-router}}:} Variations on the joint, modality agnostic router used for \mmoe{}} \\
\midrule
\mmoe{} & B/16 & Router = per modality & $\log(4)$ & $\log(25)$ & 8192 & 1024 & 819.2M & 56.8 & 50.5 & 40.1 & 25.6 & 70.4 \\
\mmoe{} & B/16 & Router = partitioned & - & - & 8192 & 1024 & 819.2M & 56.8 & 50.1 & 39.1 & 25.1 & 70.8 \\
\midrule
\multicolumn{13}{c}{\textit{{Figure~\ref{fig:balancing}}:} With fixed text seq len 16, vary image seq len to study effect of modality balancing.} \\
\midrule
\mmoe{} & B/12 & Image seq len 324. Losses: entropy & $\log(25)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 58.1 & 50.4 & 40.4 & 27.0 & 72.4 \\
\mmoe{} & B/16 & Image seq len 196. Losses: entropy & $\log(25)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 57.2 & 50.3 & 40.4 & 26.4 & 71.2 \\
\mmoe{} & B/24 & Image seq len 81. Losses: entropy & $\log(25)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 54.1 & 45.4 & 37.3 & 24.0 & 67.5 \\
\mmoe{} & B/32 & Image seq len 49. Losses: entropy & $\log(25)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 50.5 & 41.4 & 35.2 & 21.4 & 65.0 \\
\mmoe{} & B/48 & Image seq len 16. Losses: entropy & $\log(25)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 40.7 & 31.0 & 26.4 & 15.2 & 55.4 \\
\mmoe{} & B/64 & Image seq len 9. Losses: entropy & $\log(25)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 31.8 & 24.6 & 20.6 & 10.9 & 49.9 \\
\mmoe{} & B/12 & Image seq len 324. Losses: classic & - & - & 8192 & 1024 & 819.2M & 40.8 & 42.5 & 23.4 & 15.6 & 53.7 \\
\mmoe{} & B/16 & Image seq len 196. Losses: classic & - & - & 8192 & 1024 & 819.2M & 17.5 & 32.1 & 11.9 & 8.9 & 41.1 \\
\mmoe{} & B/24 & Image seq len 81. Losses: classic & - & - & 8192 & 1024 & 819.2M & 28.9 & 33.4 & 12.3 & 10.5 & 37.5 \\
\mmoe{} & B/32 & Image seq len 49. Losses: classic & - & - & 8192 & 1024 & 819.2M & 29.9 & 29.8 & 12.0 & 8.8 & 39.4 \\
\mmoe{} & B/48 & Image seq len 16. Losses: classic & - & - & 8192 & 1024 & 819.2M & 26.8 & 24.2 & 13.0 & 8.2 & 36.7 \\
\mmoe{} & B/64 & Image seq len 9. Losses: classic & - & - & 8192 & 1024 & 819.2M & 24.8 & 21.2 & 11.7 & 7.7 & 38.3 \\
\midrule
\multicolumn{13}{c}{\textit{{Appendix~\ref{app:global_ent_threshold}}:} Varying global entropy thresholds $\tau_\text{text}$ and $\tau_\text{image}$ independently} \\
\midrule
\mmoe{} & B/16 &  & $\log(1)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 54.4 & 50.8 & 37.1 & 24.4 & 69.1 \\
\mmoe{} & B/16 &  & $\log(1)$ & $\log(4)$ & 8192 & 1024 & 819.2M & 53.9 & 50.8 & 36.8 & 24.1 & 68.9 \\
\mmoe{} & B/16 &  & $\log(1)$ & $\log(8)$ & 8192 & 1024 & 819.2M & 54.0 & 50.9 & 36.7 & 24.1 & 68.8 \\
\mmoe{} & B/16 &  & $\log(1)$ & $\log(12)$ & 8192 & 1024 & 819.2M & 54.3 & 50.7 & 37.6 & 23.8 & 68.6 \\
\mmoe{} & B/16 &  & $\log(1)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 53.8 & 50.5 & 37.0 & 24.1 & 68.5 \\
\mmoe{} & B/16 &  & $\log(1)$ & $\log(28)$ & 8192 & 1024 & 819.2M & 54.2 & 50.8 & 37.1 & 24.1 & 69.1 \\
\mmoe{} & B/16 &  & $\log(1)$ & $\log(32)$ & 8192 & 1024 & 819.2M & 54.2 & 50.5 & 37.3 & 24.2 & 69.1 \\
\mmoe{} & B/16 &  & $\log(2.5)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 52.2 & 50.5 & 33.8 & 19.6 & 67.0 \\
\mmoe{} & B/16 &  & $\log(2.5)$ & $\log(4)$ & 8192 & 1024 & 819.2M & 44.6 & 49.2 & 23.2 & 17.3 & 57.7 \\
\mmoe{} & B/16 &  & $\log(2.5)$ & $\log(8)$ & 8192 & 1024 & 819.2M & 53.5 & 50.9 & 37.3 & 23.8 & 69.6 \\
\mmoe{} & B/16 &  & $\log(2.5)$ & $\log(12)$ & 8192 & 1024 & 819.2M & 16.7 & 46.9 & 23.3 & 14.1 & 49.4 \\
\mmoe{} & B/16 &  & $\log(2.5)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 52.9 & 50.6 & 37.0 & 23.9 & 69.6 \\
\mmoe{} & B/16 &  & $\log(2.5)$ & $\log(28)$ & 8192 & 1024 & 819.2M & 53.4 & 50.6 & 38.9 & 24.5 & 69.7 \\
\mmoe{} & B/16 &  & $\log(2.5)$ & $\log(32)$ & 8192 & 1024 & 819.2M & 28.0 & 46.3 & 12.6 & 8.2 & 48.5 \\
\mmoe{} & B/16 &  & $\log(4)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 45.3 & 47.7 & 28.2 & 20.8 & 64.2 \\
\mmoe{} & B/16 &  & $\log(4)$ & $\log(4)$ & 8192 & 1024 & 819.2M & 55.7 & 50.4 & 39.1 & 25.0 & 70.3 \\
\mmoe{} & B/16 &  & $\log(4)$ & $\log(8)$ & 8192 & 1024 & 819.2M & 47.4 & 47.0 & 31.0 & 18.2 & 63.9 \\
\mmoe{} & B/16 &  & $\log(4)$ & $\log(12)$ & 8192 & 1024 & 819.2M & 21.9 & 47.6 & 18.9 & 18.8 & 55.1 \\
\mmoe{} & B/16 &  & $\log(4)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 27.1 & 45.7 & 15.5 & 17.0 & 51.8 \\
\mmoe{} & B/16 &  & $\log(4)$ & $\log(28)$ & 8192 & 1024 & 819.2M & 39.4 & 47.7 & 18.1 & 14.4 & 49.4 \\
\mmoe{} & B/16 &  & $\log(4)$ & $\log(32)$ & 8192 & 1024 & 819.2M & 43.2 & 47.4 & 19.8 & 15.5 & 54.2 \\
\mmoe{} & B/16 &  & $\log(6.5)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 55.0 & 49.6 & 39.0 & 25.4 & 70.6 \\
\mmoe{} & B/16 &  & $\log(6.5)$ & $\log(4)$ & 8192 & 1024 & 819.2M & 56.6 & 50.3 & 40.3 & 25.1 & 70.7 \\
\mmoe{} & B/16 &  & $\log(6.5)$ & $\log(8)$ & 8192 & 1024 & 819.2M & 55.2 & 50.1 & 39.8 & 25.6 & 70.7 \\
\mmoe{} & B/16 &  & $\log(6.5)$ & $\log(12)$ & 8192 & 1024 & 819.2M & 55.7 & 50.1 & 39.3 & 25.2 & 70.8 \\
\mmoe{} & B/16 &  & $\log(6.5)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 55.4 & 50.0 & 40.2 & 25.2 & 70.7 \\
\mmoe{} & B/16 &  & $\log(6.5)$ & $\log(28)$ & 8192 & 1024 & 819.2M & 56.1 & 50.1 & 39.2 & 25.4 & 70.6 \\
\mmoe{} & B/16 &  & $\log(6.5)$ & $\log(32)$ & 8192 & 1024 & 819.2M & 56.3 & 50.7 & 39.0 & 25.3 & 70.7 \\
\mmoe{} & B/16 &  & $\log(9)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 56.6 & 50.3 & 39.8 & 25.6 & 71.0 \\
\mmoe{} & B/16 &  & $\log(9)$ & $\log(4)$ & 8192 & 1024 & 819.2M & 56.5 & 50.4 & 39.6 & 25.7 & 70.7 \\
\mmoe{} & B/16 &  & $\log(9)$ & $\log(8)$ & 8192 & 1024 & 819.2M & 57.0 & 50.9 & 40.4 & 26.4 & 70.8 \\
\mmoe{} & B/16 &  & $\log(9)$ & $\log(12)$ & 8192 & 1024 & 819.2M & 56.9 & 50.1 & 39.4 & 26.0 & 70.9 \\
\mmoe{} & B/16 &  & $\log(9)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 56.9 & 49.9 & 39.3 & 25.6 & 70.7 \\
\mmoe{} & B/16 &  & $\log(9)$ & $\log(28)$ & 8192 & 1024 & 819.2M & 56.4 & 49.8 & 39.9 & 25.9 & 70.7 \\
\mmoe{} & B/16 &  & $\log(9)$ & $\log(32)$ & 8192 & 1024 & 819.2M & 56.1 & 50.2 & 39.3 & 24.8 & 70.8 \\
\mmoe{} & B/16 &  & $\log(12)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 56.6 & 50.3 & 40.4 & 26.2 & 71.0 \\
\mmoe{} & B/16 &  & $\log(12)$ & $\log(4)$ & 8192 & 1024 & 819.2M & 57.2 & 50.2 & 40.8 & 25.8 & 71.1 \\
\mmoe{} & B/16 &  & $\log(12)$ & $\log(8)$ & 8192 & 1024 & 819.2M & 57.1 & 50.1 & 41.1 & 25.5 & 71.2 \\
\mmoe{} & B/16 &  & $\log(12)$ & $\log(12)$ & 8192 & 1024 & 819.2M & 56.7 & 50.1 & 40.1 & 25.2 & 71.2 \\
\mmoe{} & B/16 &  & $\log(12)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 57.7 & 49.6 & 39.7 & 25.3 & 70.8 \\
\mmoe{} & B/16 &  & $\log(12)$ & $\log(28)$ & 8192 & 1024 & 819.2M & 57.0 & 50.2 & 39.9 & 26.0 & 71.1 \\
\mmoe{} & B/16 &  & $\log(12)$ & $\log(32)$ & 8192 & 1024 & 819.2M & 57.3 & 49.6 & 40.7 & 25.9 & 70.8 \\
\mmoe{} & B/16 &  & $\log(24)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 57.1 & 50.4 & 40.2 & 25.8 & 71.3 \\
\mmoe{} & B/16 &  & $\log(24)$ & $\log(4)$ & 8192 & 1024 & 819.2M & 57.1 & 49.8 & 39.9 & 25.8 & 70.9 \\
\mmoe{} & B/16 &  & $\log(24)$ & $\log(8)$ & 8192 & 1024 & 819.2M & 58.3 & 49.5 & 40.0 & 26.1 & 71.1 \\
\mmoe{} & B/16 &  & $\log(24)$ & $\log(12)$ & 8192 & 1024 & 819.2M & 57.1 & 50.0 & 41.1 & 25.9 & 70.9 \\
\mmoe{} & B/16 &  & $\log(24)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 57.1 & 50.3 & 39.8 & 25.4 & 71.1 \\
\mmoe{} & B/16 &  & $\log(24)$ & $\log(28)$ & 8192 & 1024 & 819.2M & 58.0 & 50.1 & 40.5 & 26.0 & 71.2 \\
\mmoe{} & B/16 &  & $\log(24)$ & $\log(32)$ & 8192 & 1024 & 819.2M & 58.0 & 50.1 & 41.2 & 25.7 & 71.0 \\
\mmoe{} & B/16 &  & $\log(32)$ & $\log(1)$ & 8192 & 1024 & 819.2M & 57.0 & 49.8 & 39.3 & 25.3 & 71.2 \\
\mmoe{} & B/16 &  & $\log(32)$ & $\log(4)$ & 8192 & 1024 & 819.2M & 57.2 & 49.9 & 40.4 & 25.9 & 71.1 \\
\mmoe{} & B/16 &  & $\log(32)$ & $\log(8)$ & 8192 & 1024 & 819.2M & 57.4 & 50.6 & 39.2 & 25.8 & 71.1 \\
\mmoe{} & B/16 &  & $\log(32)$ & $\log(12)$ & 8192 & 1024 & 819.2M & 56.9 & 50.2 & 41.3 & 26.4 & 71.0 \\
\mmoe{} & B/16 &  & $\log(32)$ & $\log(20)$ & 8192 & 1024 & 819.2M & 57.5 & 50.5 & 39.9 & 26.0 & 71.1 \\
\mmoe{} & B/16 &  & $\log(32)$ & $\log(28)$ & 8192 & 1024 & 819.2M & 57.3 & 50.1 & 40.7 & 26.0 & 71.0 \\
\mmoe{} & B/16 &  & $\log(32)$ & $\log(32)$ & 8192 & 1024 & 819.2M & 57.3 & 49.8 & 41.1 & 26.3 & 71.0 \\
\midrule
\multicolumn{13}{c}{\textit{{Table~\ref{tab:laion}}:} Training on publically available LAION400M data.} \\
\midrule
dense & B/16 & Trial 0 & - & - & 16384 & 1024 & 1.4B & 56.1 & 47.9 & 43.0 & 27.9 & 96.6 \\
dense & B/16 & Trial 1 & - & - & 16384 & 1024 & 1.4B & 56.0 & 47.7 & 42.8 & 27.6 & 96.5 \\
dense & B/16 & Trial 2 & - & - & 16384 & 1024 & 1.4B & 55.8 & 47.5 & 42.5 & 27.9 & 96.6 \\
\mmoe{} & B/16 & Trial 0 & $\log(9)$ & $\log(20)$ & 16384 & 1024 & 1.4B & 61.1 & 54.4 & 44.1 & 28.9 & 97.9 \\
\mmoe{} & B/16 & Trial 1 & $\log(9)$ & $\log(20)$ & 16384 & 1024 & 1.4B & 60.9 & 54.4 & 43.5 & 28.7 & 97.9 \\
\mmoe{} & B/16 & Trial 2 & $\log(9)$ & $\log(20)$ & 16384 & 1024 & 1.4B & 61.1 & 54.1 & 43.6 & 29.0 & 97.9 \\
\end{longtable}

check
0s
completed at 3:04 PM
